Block Acceleration Without Momentum: On Optimal Stepsizes of Block Gradient Descent for Least-Squares

Block coordinate descent is a powerful algorithmic template suitable for big data optimization. This template admits a lot of variants including block gradient descent (BGD), which performs gradient descent on a selected block of variables, while keeping other variables fixed. For a very long time, the stepsize for each block has tacitly been set to one divided by the block-wise Lipschitz smoothness constant, imitating the vanilla stepsize rule for gradient descent (GD). However, such a choice for BGD has not yet been able to theoretically justify its empirical superiority over GD, as existing convergence rates for BGD have worse constants than GD in the deterministic cases. To discover such theoretical justification, we set up a simple environment where we consider BGD applied to least-squares with two blocks of variables. Assuming the data matrix corresponding to each block is orthogonal, we find optimal stepsizes of BGD in closed form, which provably lead to asymptotic convergence rates twice as fast as GD with Polyak's momentum; this means, under that orthogonality assumption, one can accelerate BGD by just tuning stepsizes and without adding any momentum. An application that satisfies this assumption is \textit{generalized alternating projection} between two subspaces, and applying our stepsizes to it improves the prior convergence rate that was once claimed, slightly inaccurately, to be optimal. The main proof idea is to minimize, in stepsize variables, the spectral radius of a matrix that controls convergence rates.

==> backup/LASSO-backup.txt <==
\newpage

\begin{align}\label{eq:LASSO}
	\min_{\bx \in \bbR^{n}} \frac{1}{2}\cdot \| \bA \bx - \by  \|^2_2 + \lambda \cdot \| \bx\|_1
\end{align}
$\bA=[\ba_1^\top;\dots;\ba_m^\top]\in \bbR^{m\times n}, \by=[y_1;\dots;y_m] \in \bbR^{m}$ 

$\ba_i=[a_{i1};\dots;a_{in}]$

$\bx=[x_1;\dots;x_n]$


\begin{theorem}
    Assume $\bA_1$ and $\bA_2$ have orthonormal columns ($\bA_1^\top \bA_1 = \bI_1$ and $\bA_2^\top \bA_2 = \bI_2$). Define 
    \begin{align}
        \lambda_{1}:=\lambda_{\textnormal{max}} ( \bA_2^\top \bA_1 \bA_1^\top \bA_2 ), \quad \lambda_{2}:=\lambda_{\textnormal{min}} ( \bA_2^\top \bA_1 \bA_1^\top \bA_2 )
    \end{align}
    and assume $\lambda_2>0$. Then, with ``optimal'' stepsizes 
    \begin{align}
        \gamma_1=\frac{\lambda_2 + \sqrt{\lambda_2^2 + 2\lambda_1 + 2\lambda_2} }{\lambda_1 + \lambda_2}, \quad \gamma_2= \frac{2}{2+\gamma_1 (\lambda_1 + \lambda_2)},
    \end{align}
    the iterates $\bx^+=[\bx^+_1;\bx^+_2]$ and $\bx=[\bx_1;\bx_2]$ satisfy
    \begin{align}
        \|\bx^+ - \bx^* \|_2 \leq \frac{ \big|\lambda_1 - \sqrt{\lambda_1^2 + 2\lambda_1 + 2\lambda_2} \big| }{\lambda_1 + \lambda_2} \cdot \|\bx - \bx^* \|_2
    \end{align}
\end{theorem}

\begin{remark}
    Standard gradient descent with ``optimal'' stepsize yields ($\bA:=[\bA_1;\bA_2]$)
    \begin{align}
        \|\bx^+ - \bx^* \|_2 \leq \frac{ \lambda_{\textnormal{max}}(\bA^\top \bA) - \lambda_{\textnormal{min}}(\bA^\top \bA) }{\lambda_{\textnormal{max}}(\bA^\top \bA) + \lambda_{\textnormal{min}}(\bA^\top \bA) } \cdot \|\bx - \bx^* \|_2
    \end{align}
\end{remark}


\newpage
\myparagraph{BCD with Deterministic, Fixed Block Size}

\myparagraph{Randomized BCD}

\section{Block Proximal Gradient Descent}
$L_B:= \lambda_{\textnormal{max}} (A_{:,B}^\top A_{:,B})$.
\begin{align}
    \bx_B^+ &= \cT_{\lambda /L_B } \Big( \bx_B -  \frac{1}{L_B} \cdot \nabla f(\bx) \Big) \\ 
    &= \cT_{\lambda /L_B } \Big( \bx_B -  \frac{1}{L_B} \cdot \bA_{:,B}^\top (\bA \bx - \by) \Big)
\end{align}
Sufficient Decrease:
\begin{align}
     F(\bx) - F(\bx^+) \geq \frac{L_B}{2} \cdot  \| \bx_B - \bx_B^+  \|_2^2 
\end{align}

\section{BCD with Varying Block Size}

\subsection{Block Size = 1}
With $c_{ib}:= y_i -\sum_{j\neq b} a_{ij}x_j $ we can write
\begin{align}\label{eq:LASSO-1b}
	\min_{x_b\in \bbR} \frac{1}{2} \sum_{i=1}^m \big( \ba_i^\top \bx - y_i \big)^2  + \lambda\cdot |x_b| \Leftrightarrow \min_{x_b\in \bbR} \frac{1}{2} \sum_{i=1}^m \big( a_{ib}x_b -c_{ib} \big)^2  + \lambda\cdot |x_b|.
\end{align}
We can then find a closed form solution to \cref{eq:LASSO-1b} by minimizing it separately on $[0,\infty)$ and $(-\infty, 0)$:
\begin{itemize}
	\item Constrained on $[0,\infty)$ the global minimizer of \cref{eq:LASSO-1b} must be equal to either $0$ or  
	\begin{align}\label{eq:minimum_>}
		\frac{-\lambda + \sum_{i=1}^m a_{ib}c_{ib} }{\sum_{i=1}^m a_{ib}^2}.
	\end{align}
	In fact, if the quantity in \cref{eq:minimum_>} is positive, then it is the global minimizer of \cref{eq:LASSO-1b} on $x_b\in [0,\infty)$.
	\item Constrained on $(-\infty, 0)$, the global minimizer of \cref{eq:LASSO-1b} is equal to
	\begin{align}\label{eq:minimum_<}
		\frac{\lambda + \sum_{i=1}^m a_{ib}c_{ib} }{\sum_{i=1}^m a_{ib}^2},
	\end{align}
	provided that it is a feasible point. Otherwise, the minimum can not be attained on $(-\infty, 0)$.
\end{itemize}
Combining the two cases gives a desired solution to \cref{eq:LASSO-1b}.
\begin{lemma}\label{lemma:LASSO-1}
	The global minimizer $\hat{x}_b$ of \cref{eq:LASSO-1b} must satisfy
	\begin{align}
		\hat{x}_b = \begin{cases}
			\frac{-\lambda + \sum_{i=1}^m a_{ib}c_{ib} }{\sum_{i=1}^m a_{ib}^2} &  \sum_{i=1}^m a_{ib}c_{ib} \geq \lambda \\ 
			\frac{\lambda + \sum_{i=1}^m a_{ib}c_{ib} }{\sum_{i=1}^m a_{ib}^2} & \sum_{i=1}^m a_{ib}c_{ib} \leq - \lambda \\ 
			0 & \textnormal{otherwise}
		\end{cases}
	\end{align}
\end{lemma}
This formula coincides with a proximal gradient step applied to \cref{eq:LASSO-1b} with stepsize $1/\sum_{i=1}^m a_{ib}^2$.



\subsection{Block Size = 2}
With $d_i:= y_i - \sum_{j=3}^{m} a_{ij} x_j$, we consider
\begin{align}\label{eq:LASSO-2-12}
	\min_{x_1\in\bbR,x_2\in\bbR} \frac{1}{2} \sum_{i=1}^{m} \big( a_{i1}x_1 + a_{i2}x_2 -d_{i}  \big)^2 + \lambda \cdot \big(|x_1| + |x_2| \big)
\end{align}
We can treat the second variable $x_2$ in \cref{eq:LASSO-2-12} as fixed, and substitute the closed-form solution for $x_1$ of \cref{lemma:LASSO-1} into \cref{eq:LASSO-2-12}, yielding an equivalent program
\begin{align}
	content...
\end{align}

\cref{lemma:LASSO-1}


Then consider two subproblems:
\begin{align}\label{eq:LASSO-2-12sub1}
	\argmin_{x_1\in\bbR} \frac{1}{2} \sum_{i=1}^{m} \big( a_{i1}x_1 + a_{i2}x_2 -d_{i}  \big)^2 + \lambda \cdot \big(|x_1| + |x_2| \big)
\end{align}


\begin{itemize}
	\item Minimizing \cref{eq:LASSO-2-12}  in variable $x_1$ with the extra constraint $x_1\in[0,\infty)$ either gives that the optimal $x_1$ is 
	\item $x_1<0$
\end{itemize}


\subsection{Varying Block Size}
